Ageing, Digital Literacy, and Interaction Modality in Immer-sive Virtual Reality: Psychomotor Performance, Cognitive Flexibility, and Their Processing-Speed Association

Extended reality (XR) increasingly supports training and cognitive assessment, yet the age sensitivity of its interaction techniques is unclear. This study examined age, digital literacy, and interaction modality as correlates of psychomotor and cognitive-flexibility performance in immersive virtual reality (VR). Two hundred and two adults (19-90 years) completed a five-mode Fitts' law task (eye-gaze, head-gaze, controller ray-casting, virtual finger, and controller direct touch), the Trail Making Test in VR (TMT-VR), and a digital-literacy questionnaire. Age was associated with slower task times across modes, but controller direct touch carried the steepest relative age gradient yet remained among the fastest in absolute terms; technique altered relative age sensitivity without determining absolute efficiency. Higher digital literacy was associated with faster TMT-VR completion but not Fitts task times. A Fitts-derived speed score predicted TMT-VR performance beyond age and partly accounted for its age association, consistent with shared processing-speed variance; an exploratory full-battery extension confined the Fitts-score association to completion-time and error-adjusted-time indices and the digital-literacy association to error-adjusted-time indices, not wrong-target errors, mean selection distance, or relative Part B indices. Age-inclusive XR assessment should standardise interaction modality, evaluate rather than exclude mid-air direct selection, and interpret cognitive scores alongside digital literacy and psychomotor speed.

==> SOURCE_MANIFEST.json <==
{
  "sources": [
    {
      "path": "SUBMISSION-FINAL\\Paper1 - Ageing, Digital Literacy and Interaction Modality in Immersive VR - Virtual Worlds\\Paper1_Manuscript.docx",
      "sha256": "465a624fe90ba541b78de985d0930f4bae78d380a677d07d44097454c213a32e"
    },
    {
      "path": "SUBMISSION-FINAL\\Paper1 - Ageing, Digital Literacy and Interaction Modality in Immersive VR - Virtual Worlds\\Paper1_Supplementary_Materials.docx",
      "sha256": "2ae3434cd264e557f2bff939019a454d00ac7b23b794bc5efc72f1ec744ef7b4"
    },
    {
      "path": "SUBMISSION-FINAL\\Paper1 - Ageing, Digital Literacy and Interaction Modality in Immersive VR - Virtual Worlds\\Figures\\Paper1_Figure1.tiff",
      "sha256": "68d8ceb0c6ad0f175d9d0fc76b9e7d59f085b105919e84de38b671483f1b5b1c"
    },
    {
      "path": "SUBMISSION-FINAL\\Paper1 - Ageing, Digital Literacy and Interaction Modality in Immersive VR - Virtual Worlds\\Figures\\Paper1_Figure2.tiff",
      "sha256": "e68b36d83347746e9b7c8dc9b01d676ff5ee90b85acc18735f979deafccd3d64"
    },
    {
      "path": "SUBMISSION-FINAL\\Paper1 - Ageing, Digital Literacy and Interaction Modality in Immersive VR - Virtual Worlds\\Figures\\Paper1_Figure3.tiff",
      "sha256": "ccecf8aaaefba541a2407573c521e50ee3138d84de8dbcff43f43a0375086f61"
    },
    {
      "path": "SUBMISSION-FINAL\\Paper1 - Ageing, Digital Literacy and Interaction Modality in Immersive VR - Virtual Worlds\\Figures\\Paper1_Figure4.tiff",
      "sha256": "06f61c4e5cf1c1eac8e2dbd50085d77977c4fe7568608202ff123e629e80b510"
    },
    {
      "path": "SUBMISSION-FINAL\\Paper1 - Ageing, Digital Literacy and Interaction Modality in Immersive VR - Virtual Worlds\\Figures\\Paper1_Figure5.tiff",
      "sha256": "50b56ca172c1454b8512d1518cd219b9882083003b370e6400333562f7865c20"
    },
    {
      "path": "SUBMISSION-FINAL\\PREPRINTS\\ExampleLATEX\\main.tex",
      "sha256": "3d2ae1313cef4a984cd8ac4b5958c38eaca9bfa9dcef1fd18fe60afa375f0629"
    }
  ],
  "layout_reference": "ExampleLATEX/main.tex",
  "editorial_changes": [
    {
      "block": 129,
      "old": "The following supporting information can be downloaded at the article’s online page:",
      "new": "The accompanying supplementary document contains",
      "reason": "Replace journal-page pointer with the accompanying preprint supplement."
    }
  ],
  "revisions": [
    {
      "version": "v02",
      "date": "2026-09-16",
      "request": "All figures and tables across both columns; APA 7 in-text citations and reference list",
      "full_width_figures": 5,
      "full_width_tables": 6,
      "citation_style": "APA 7 (biblatex-apa, Biber)",
      "bibliography_edits": [
        {
          "key": "ref3",
          "field": "title",
          "old": "The use of virtual and augmented reality by older adults",
          "new": "The use of virtual and augmented reality by older adults: Potentials and challenges",
          "evidence": "Crossref publisher metadata; DOI unchanged"
        },
        {
          "key": "ref8",
          "field": "title",
          "old": "Action-specific perception and performance on a Fitts's law task in virtual reality: The role of haptic feedback",
          "new": "Action-specific perception & performance on a Fitts's law task in virtual reality: The role of haptic feedback",
          "evidence": "Crossref publisher metadata; DOI unchanged"
        },
        {
          "key": "ref13",
          "field": "author",
          "old": "Chen, W. and Or, C. K. L.",
          "new": "Chen, J. and Or, C.",
          "evidence": "Crossref and PubMed publisher record https://pubmed.ncbi.nlm.nih.gov/28395855/"
        },
        {
          "key": "ref26",
          "field": "title",
          "old": "The Trail Making Test in virtual reality: The effects of interaction modes and gaming skills on cognitive performance of young adults",
          "new": "The Trail Making Test in virtual reality (TMT-VR): The effects of interaction modes and gaming skills on cognitive performance of young adults",
          "evidence": "Crossref publisher metadata; DOI unchanged"
        },
        {
          "key": "ref28",
          "field": "title",
          "old": "The Trail Making Test in virtual reality: Examination of ecological validity, usability, acceptability, and user experience in adults with ADHD",
          "new": "The Trail Making Test in virtual reality (TMT-VR): Examination of the ecological validity, usability, acceptability, and user experience in adults with ADHD",
          "evidence": "Crossref publisher metadata; DOI unchanged"
        },
        {
          "key": "ref38",
          "field": "title",
          "old": "Factors predicting the use of technology in older adults: Findings from the Center for Research and Education on Aging and Technology Enhancement (CREATE)",
          "new": "Factors predicting the use of technology: Findings from the Center for Research and Education on Aging and Technology Enhancement (CREATE)",
          "evidence": "Crossref publisher metadata; DOI unchanged"
        },
        {
          "key": "ref55",
          "field": "pages",
          "decision": "Retained source 294--313; rejected Crossref first-page value 310",
          "evidence": "Publisher PDF https://journal.r-project.org/articles/RJ-2021-041/RJ-2021-041.pdf shows 294--313"
        },
        {
          "key": "ref61",
          "field": "pages",
          "old": "165--182",
          "new": "165--184",
          "evidence": "Crossref and PubMed publisher record https://pubmed.ncbi.nlm.nih.gov/26923937/"
        }
      ]
    }
  ]
}
